Testing the $\mathbf{\Lambda}$CDM Cosmological Model with Forthcoming Measurements of the Cosmic Microwave Background with SPT-3G

We forecast constraints on cosmological parameters enabled by three surveys conducted with SPT-3G, the third-generation camera on the South Pole Telescope. The surveys cover separate regions of 1500, 2650, and 6000 ${\rm deg}^{2}$ to different depths, in total observing 25% of the sky. These regions will be measured to white noise levels of roughly 2.5, 9, and 12 $\mu{\rm K-arcmin}$, respectively, in CMB temperature units at 150 GHz by the end of 2024. The survey also includes measurements at 95 and 220 GHz, which have noise levels a factor of ~1.2 and 3.5 times higher than 150 GHz, respectively, with each band having a polarization noise level ~$\sqrt{\text{2}}$ times higher than the temperature noise. We use a novel approach to obtain the covariance matrices for jointly and optimally estimated gravitational lensing potential bandpowers and unlensed CMB temperature and polarization bandpowers. We demonstrate the ability to test the $\Lambda{\rm CDM}$ model via the consistency of cosmological parameters constrained independently from SPT-3G and Planck data, and consider the improvement in constraints on $\Lambda{\rm CDM}$ extension parameters from a joint analysis of SPT-3G and Planck data. The $\Lambda{\rm CDM}$ cosmological parameters are typically constrained with uncertainties up to ~2 times smaller with SPT-3G data, compared to Planck, with the two data sets measuring significantly different angular scales and polarization levels, providing additional tests of the standard cosmological model.

==> abstract_plain.txt <==
#arxiv
tar -zcvf spt3g_forecasting.tar.gz spt3g_forecasting.tex spt3g_forecasting.bbl figures spt3g_forecasting_paper_authours.tex principal_authors.tex aasjournal.bst aastex631.cls commands.sty parameter_constraints.tex

#title
Testing the $\mathbf{\Lambda}$CDM Cosmological Model with Forthcoming Measurements of the Cosmic Microwave Background with SPT-3G

#authors
K. Prabhu, S. Raghunathan, M. Millea, G. Lynch, P. A. R. Ade, E. Anderes, A. J. Anderson, B. Ansarinejad, M. Archipley, L. Balkenhol, K. Benabed, A. N. Bender, B. A. Benson, F. Bianchini, L. E. Bleem, F. R. Bouchet, L. Bryant, E. Camphuis, J. E. Carlstrom, T. W. Cecil, C. L. Chang, P. Chaubal, P. M. Chichura, T.-L. Chou, A. Coerver, T. M. Crawford, A. Cukierman, C. Daley, T. de Haan, K. R. Dibert, M. A. Dobbs, A. Doussot, D. Dutcher, W. Everett, C. Feng, K. R. Ferguson, K. Fichman, A. Foster, S. Galli, A. E. Gambrel, R. W. Gardner, F. Ge, N. Goeckner-Wald, R. Gualtieri, F. Guidi, S. Guns, N. W. Halverson, E. Hivon, G. P. Holder, W. L. Holzapfel, J. C. Hood, A. Hryciuk, N. Huang, F. K\'eruzor\'e, L. Knox, M. Korman, K. Kornoelje, C.-L. Kuo, A. T. Lee, K. Levy, A. E. Lowitz, C. Lu, A. Maniyar, F. Menanteau, J. Montgomery, Y. Nakato, T. Natoli, G. I. Noble, V. Novosad, Y. Omori, S. Padin, Z. Pan, P. Paschos, K. A. Phadke, W. Quan, M. Rahimi, A. Rahlin, C. L. Reichardt, M. Rouble, J. E. Ruhl, E. Schiappucci, G. Smecher, J. A. Sobrin, A. A. Stark, J. Stephen, A. Suzuki, C. Tandoi, K. L. Thompson, B. Thorne, C. Trendafilova, C. Tucker, C. Umilta, A. Vitrier, J. D. Vieira, Y. Wan, G. Wang, N. Whitehorn, W. L. K. Wu, V. Yefremenko, M. R. Young, J. A. Zebrowski

#abstract
We forecast constraints on cosmological parameters enabled by three surveys conducted with SPT-3G, the third-generation camera on the South Pole Telescope. The surveys cover separate regions of 1500, 2650, and 6000 ${\rm deg}^{2}$ to different depths, in total observing 25% of the sky. These regions will be measured to white noise levels of roughly 2.5, 9, and 12 $\mu{\rm K-arcmin}$, respectively, in CMB temperature units at 150 GHz by the end of 2024. The survey also includes measurements at 95 and 220 GHz, which have noise levels a factor of $\sim$1.2 and 3.5 times higher than 150 GHz, respectively, with each band having a polarization noise level $\sim \sqrt{2}$ times higher than the temperature noise. We use a novel approach to obtain the covariance matrices for jointly and optimally estimated gravitational lensing potential bandpowers and unlensed CMB temperature and polarization bandpowers. We demonstrate the ability to test the $\Lambda{\rm CDM}$ model via the consistency of cosmological parameters constrained independently from SPT-3G and Planck data, and consider the improvement in constraints on $\Lambda{\rm CDM}$ extension parameters from a joint analysis of the SPT-3G and Planck data. The $\Lambda{\rm CDM}$ cosmological parameters are typically constrained with uncertainties up to $\sim$2 times smaller with SPT-3G data, compared to Planck, with the two data sets measuring  significantly different angular scales and polarization levels, providing additional tests of the standard cosmological model.

#comments
27 pages; 15 figures; to be submitted to ApJ; comments welcome
